AI4Bharat-IndicNLP Corpus: Monolingual Corpora and Word Embeddings for Indic Languages

We present the IndicNLP corpus, a large-scale, general-domain corpus containing 2.7 billion words for 10 Indian languages from two language families. We share pre-trained word embeddings trained on these corpora. We create news article category classification datasets for 9 languages to evaluate the embeddings. We show that the IndicNLP embeddings significantly outperform publicly available pre-trained embedding on multiple evaluation tasks. We hope that the availability of the corpus will accelerate Indic NLP research. The resources are available at https://github.com/ai4bharat-indicnlp/indicnlp_corpus.

==> author_response.txt <==
Response to Reviewer 2:
Thanks for your comments. Please find responses to your questions:
- Yes, building sentence embeddings is part of our roadmap. However, there are very few evaluation sets to evaluated sentence embeddings for Indian languages; so we also plan to build these resources. Training sentence embeddings for all these languages and having evaluation tasks for sentence embeddings is an activity that will take some time. In the meantime, we would like to have the work peer-reviewed and the corpus made available to the community.
- The additional evaluations have been substantiated in the supplementary material due to lack of space in the main paper.
- 2.7 billion tokens is the current aggregate corpus size. We want to build 1 billion tokens for each language, adding rough 0.8 billion words per language.
- The method used for BLI (GeoMM) is one of the best-performing methods on the standard MUSE and VecMap datasets.

- Scrapy & Boilerpipe links: We will include these in a revised version.
- Source of articles for Gujarati and Tamil: iNLTK Headlines. Links to all sources are included in the supplementary material.
- cc+W: FastText CommonCrawl+Wikipedia embeddings (same as FT-cc+wiki)

Common Response to All Reviewers

Thanks to the reviewers for their comments. While LREC would be a good venue too for our work, we request that our work on creating a large scale corpus for languages from two language families spoken by more than a billion speakers be seriously considered at ACL too as a stepping stone towards bringing state-of-the-art NLP research to these important languages.

We acknowledge that a lot more could be done in terms of building sentence embeddings, evaluation sets, etc. and hence we see this short paper as a work in progress. Training BERT sentence embeddings for all these languages and building evaluation tasks for sentence embeddings is an activity that will take some time. The monolingual corpus is the central resource. While we work on these, we would like to have the corpus peer-reviewed and released early to accelerate NLP research for Indian languages from multiple research groups beyond our group.
